ReelCache: An Efficient KV Cache Compression and Management System for Multi-Round Video Generation

Autoregressive video diffusion models produce large KV caches during multi-round video generation. Keeping all these KV chunks would consume substantial memory, while rebuilding discarded caches would significantly delay video chunk generation. This paper presents ReelCache, a KV cache compression system for efficient multi-round, long video generation. ReelCache combines an intra-chunk compressor with an inter-chunk cache manager. The compressor applies low-rank decomposition across channels and video coding to the resulting coefficients, predicting the decomposition rank per transformer layer online to meet retained-energy targets. The cache manager shares basis directions across consecutive chunks and organizes chunk states in a tree, allowing generation branches to share historical state while supporting restoration for resume, rewind, and fork. Experiments across five video generation models show that ReelCache reduces KV storage by 14.46-21.13x relative to baselines and accelerates next-chunk generation by 1.25-3.36x, with less than 1% drop in six representative VBench metrics. GitHub: https://github.com/Tianyu9748/ReelCache

==> tmp/figs/kv_storage_estimate.csv <==
model,resolution,layers,kv_channels,tokens_per_latent_frame,cfg_branches_cached,GB_per_second,GB_10s,GB_60s,GB_300s,seconds_in_80GB,seconds_in_96GB,seconds_in_1TB
LongLive 2.0,1280x704,30,3072,880,1,1.9464192,19.464192,116.785152,583.92576,41.10111531986532,49.32133838383838,513.7639414983165
RAVEN,832x480,30,1536,1560,1,1.7252352,17.252352,103.514112,517.57056,46.37048907882241,55.644586894586894,579.6311134852801
SkyReels-V2-DF,1280x720,40,5120,3600,2,35.38944,353.8944,2123.3664,10616.832,2.2605613425925926,2.712673611111111,28.25701678240741
CausVid,832x480,30,1536,1560,1,1.7252352,17.252352,103.514112,517.57056,46.37048907882241,55.644586894586894,579.6311134852801


==> tmp/figs/rank_per_layer_summary.csv <==
target,energy,uniform_rank,mean_adaptive_rank,layer_mean_min,layer_mean_max,median_prompt_spread
preK,0.98,209,83.30462962962962,1.0,153.11111111111111,70.5
V,0.95,333,161.6888888888889,16.166666666666668,268.5833333333333,102.5


==> tmp/figs/recompute_latency_rtx6000.csv <==
model,H_chunks,history_s,with_cache_s,no_cache_s,rebuild_s,slowdown,source
LongLive 2.0,0,0.0,1.4925782033242283,1.4924295828677714,3.910157829523087e-06,0.9999004270220978,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/longlive2/rtx6k-job-4056588/latency.csv
LongLive 2.0,1,1.3333333333333333,1.7704691137187183,2.069250789936632,0.2983915260992944,1.168758479830438,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/longlive2/rtx6k-job-4056588/latency.csv
LongLive 2.0,2,2.6666666666666665,2.051783125847578,2.705544319935143,0.6537460731342435,1.3186307489576905,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/longlive2/rtx6k-job-4056588/latency.csv
LongLive 2.0,4,5.333333333333333,2.353363597299904,3.8853654200211167,1.531574452761561,1.6509839042632135,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/longlive2/rtx6k-job-4056588/latency.csv
LongLive 2.0,8,10.666666666666666,2.3576938561163843,5.846702468115836,3.488548251800239,2.4798395486963605,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/longlive2/rtx6k-job-4056588/latency.csv
LongLive 2.0,16,21.333333333333332,2.361035030800849,9.76352223334834,7.401283691171557,4.135272076008381,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/longlive2/rtx6k-job-4056588/latency.csv
LongLive 2.0,32,42.666666666666664,2.363337109796703,17.587009015027434,15.225963254924864,7.441599821762326,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/longlive2/rtx6k-job-4056588/latency.csv
RAVEN,0,0.0,0.5670710378326476,0.5680836187675595,0.0009659910574555,1.0017856333110964,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/raven/rtx6000_blackwell-job-4056738/latency.csv
RAVEN,1,0.5,0.652173032052815,0.7685758452862501,0.1164893209934234,1.1784845547308809,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/raven/rtx6000_blackwell-job-4056738/latency.csv
RAVEN,2,1.0,0.7552819158881903,1.0047309948131442,0.249462547712028,1.330272807646412,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/raven/rtx6000_blackwell-job-4056738/latency.csv
RAVEN,4,2.0,0.9426808231510222,1.5233338163234291,0.5805738549679518,1.6159592715925901,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/raven/rtx6000_blackwell-job-4056738/latency.csv
RAVEN,8,4.0,1.3131161369383335,2.795245923101902,1.4820578759536147,2.1287118819659834,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/raven/rtx6000_blackwell-job-4056738/latency.csv
RAVEN,16,8.0,2.056013486813754,6.4336164109408855,4.3770637679845095,3.1291703348265445,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/raven/rtx6000_blackwell-job-4056738/latency.csv
RAVEN,32,16.0,3.6004327228292823,18.13579261908308,14.53555268375203,5.0371147068210345,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/raven/rtx6000_blackwell-job-4056738/latency.csv
CausVid,0,0.0,0.3188108000904321,0.3186065312474966,4.780013114213944e-06,0.9993592787857953,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/causvid/rtx6000_blackwell-job-interactive-gpu-n79/latency.csv
CausVid,1,0.5,0.3760465481318533,0.4538851319812238,0.0801381431519985,1.206991885010145,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/causvid/rtx6000_blackwell-job-interactive-gpu-n79/latency.csv
CausVid,2,1.0,0.4300644220784306,0.6045236433856189,0.1739095239900052,1.405658344077977,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/causvid/rtx6000_blackwell-job-interactive-gpu-n79/latency.csv
CausVid,4,2.0,0.5414793812669814,0.9398076375946404,0.4008933049626648,1.7356295920181302,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/causvid/rtx6000_blackwell-job-interactive-gpu-n79/latency.csv
CausVid,8,4.0,0.7619528020732105,1.785442446358502,1.023643053136766,2.3432454628429227,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/causvid/rtx6000_blackwell-job-interactive-gpu-n79/latency.csv
CausVid,16,8.0,1.2042528660967946,4.134762139059603,2.9309271909296517,3.433466720707196,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/causvid/rtx6000_blackwell-job-interactive-gpu-n79/latency.csv
CausVid,32,16.0,2.0885540870949626,11.48736135615036,9.399667784105986,5.500150284414469,/ix/lshangguan/tianyu/video-state-managment/paper/latency_prefix_cache_20260927/causvid/rtx6000_blackwell-job-interactive-gpu-n79/latency.csv

